Record Loss Sets a Rare-Trajectory Limit on Quantum Purification

Continuous quantum feedback uses time-resolved measurement records to steer monitored systems toward pure states. Yet how the information available to a controller determines the ultimate purification speed remains unresolved. We establish this relation for a qubit under fixed-spectrum Hermitian monitoring with detector loss, obtaining the exact long-time impurity-moment spectrum optimized over causal basis controls at each horizon. Rare records with nearly canceled evidence then make all moments from half order upward decay at the Bhattacharyya information rate between two quantum nondemolition record laws. Aligned quantum nondemolition monitoring preserves that binary distinguishability and attains the limit, while complete detection restores an order-dependent branch. The mechanism extends to higher dimensions, where an attainable rank-two ceiling lies above the full-rank qutrit upper bound over a finite moment interval, establishing retained record distinguishability as a purification resource.

==> README.txt <==
P2 combined arXiv submission source

Entry point: main.tex

Compile with:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Layout:
  - The Letter is typeset in the PRL two-column layout.
  - Its references are followed by two End Matter pages with a full-width banner,
    manual two-column proof skeleton, and proof-geometry triptych.
  - Supplemental Material follows in a single-column grid.

Reference handling:
  The Letter contains the complete inline bibliography.  Every reference cited
  by the Supplemental Material is already present there, so the duplicate SM
  bibliography was omitted in the combined document to avoid duplicate keys.

The submission ZIP also contains the generated main.bbl used by RevTeX for its
internal notes bibliography.  The scientific references remain inline in main.tex.

